Turbulent dissipation, CH$^+$ abundance, H$_2$ line luminosities, and polarization in the cold neutral medium

In the cold neutral medium, high out-of-equilibrium temperatures are created by intermittent dissipation processes, including shocks, viscous heating, and ambipolar diffusion. The high-temperature excursions are thought to explain the enhanced abundance of CH$^{+}$ observed along diffuse molecular sight-lines. Intermittent high temperatures should also have an impact on H$_2$ line luminosities. We carry out simulations of MHD turbulence in molecular clouds including heating and cooling, and post-process them to study H$_2$ line emission and hot-gas chemistry, particularly the formation of CH$^+$. We explore multiple magnetic field strengths and equations of state. We use a new H$_2$ cooling function for $n_{\rm H} \leq 10^5\,{\rm cm}^{-3}$, $T\leq 5000\,{\rm K}$, and variable H$_2$ fraction. We make two important simplifying assumptions: (i) the ${\rm H}_2/{\rm H}$ fraction is fixed everywhere, and (ii) we exclude from our analysis regions where the ion-neutral drift velocity is calculated to be greater than 5 km/s. Our models produce H$_2$ emission lines in accord with many observations, although extra excitation mechanisms are required in some clouds. For realistic r.m.s. magnetic field strengths ($\approx 10$ $\mu$G) and velocity dispersions, we reproduce observed CH$^+$ abundances. These findings contrast with those of Valdivia et al. (2017). Comparison of predicted dust polarization with observations by {\it Planck} suggests that the mean field $\gtrsim 5 \mu$G, so that the turbulence is sub-Alfv\'enic. We recommend future work treating ions and neutrals as separate fluids to more accurately capture the effects of ambipolar diffusion on CH$^+$ abundance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
